New strategies for probing $B\to D^\ast \ell\bar\nu_\ell$ lattice and experimental data

We present an analysis of the exclusive semileptonic decay $B\to D^\ast \ell\bar\nu_\ell$ based on the Belle and Belle II data made public in 2023, combined with recent lattice-QCD calculations of the hadronic transition form factors by FNAL/MILC, HPQCD and JLQCD. We also consider a new combination of the Belle and Belle II data sets by HFLAV. The analysis is based on the form-factor parameterisation by Boyd-Grinstein-Lebed (BGL), using Bayesian and frequentist statistics, for which we discuss novel strategies. We compare the results of an analysis where the BGL parameterisation is fit only to the lattice data with those from a simultaneous fit to lattice and experiment, and discuss the resulting predictions for the CKM-matrix element $V_{cb}$, as well as other phenomenological observables, such as $R^{\tau/\mu}(D^\ast)$. We find tensions when comparing analyses based on different combinations of experimental or theoretical input, requiring the introduction of a systematic error for some of our results.

==> tables/BFF_fits_JLQCD_23_lat_HPQCD_23_lat_FNALMILC_23_lat_BelleII_23_exp_fit_to_experiment_and_lattice.txt <==
\begin{tabular}{l@{\hspace{1mm}}l@{\hspace{1mm}}l@{\hspace{1mm}}llllllllllllllllllllllllllllllllllllllllllllllll}
\hline\hline
$K_f$&$K_{F_1}$&$K_{F_2}$&$K_{g}$&\multicolumn{1}{c}{$a_{f,0}$}&\multicolumn{1}{c}{$a_{f,1}$}&\multicolumn{1}{c}{$a_{f,2}$}&\multicolumn{1}{c}{$a_{f,3}$}&$p$&$\chi^2/N_{\rm dof}$&$N_{\rm dof}$&\\
\hline
2&2&2&2&0.012295(75)&0.0028(33)&- &-&0.00&2.23&64&\\
3&3&3&3&0.01224(15)&0.0145(65)&-0.43(21)&-&0.00&2.17&60&\\
4&4&4&4&0.01225(12)&0.0117(90)&-0.16(44)&-5.6(7.7)&0.00&2.09&56&\\
\hline\hline
$K_f$&$K_{F_1}$&$K_{F_2}$&$K_{g}$&\multicolumn{1}{c}{$a_{{F_1},0}$}&\multicolumn{1}{c}{$a_{{F_1},1}$}&\multicolumn{1}{c}{$a_{{F_1},2}$}&\multicolumn{1}{c}{$a_{{F_1},3}$}&$p$&$\chi^2/N_{\rm dof}$&$N_{\rm dof}$&\\
\hline
2&2&2&2&0.002060(13)&-0.00052(43)&- &-&0.00&2.23&64&\\
3&3&3&3&0.002051(26)&-0.0010(18)&0.019(38)&-&0.00&2.17&60&\\
4&4&4&4&0.002053(21)&-0.0021(14)&0.077(75)&-0.62(99)&0.00&2.09&56&\\
\hline\hline
$K_f$&$K_{F_1}$&$K_{F_2}$&$K_{g}$&\multicolumn{1}{c}{$a_{{F_2},0}$}&\multicolumn{1}{c}{$a_{{F_2},1}$}&\multicolumn{1}{c}{$a_{{F_2},2}$}&\multicolumn{1}{c}{$a_{{F_2},3}$}&$p$&$\chi^2/N_{\rm dof}$&$N_{\rm dof}$&\\
\hline
2&2&2&2&0.05012(55)&-0.124(10)&- &-&0.00&2.23&64&\\
3&3&3&3&0.0498(11)&-0.153(56)&0.8(1.1)&-&0.00&2.17&60&\\
4&4&4&4&0.0497(10)&-0.175(42)&2.1(1.9)&-14.5(25.7)&0.00&2.09&56&\\
\hline\hline
$K_f$&$K_{F_1}$&$K_{F_2}$&$K_{g}$&\multicolumn{1}{c}{$a_{g,0}$}&\multicolumn{1}{c}{$a_{g,1}$}&\multicolumn{1}{c}{$a_{g,2}$}&\multicolumn{1}{c}{$a_{g,3}$}&$p$&$\chi^2/N_{\rm dof}$&$N_{\rm dof}$&\\
\hline
2&2&2&2&0.03061(47)&-0.112(20)&- &-&0.00&2.23&64&\\
3&3&3&3&0.03078(67)&-0.048(35)&-3.5(1.6)&-&0.00&2.17&60&\\
4&4&4&4&0.03064(73)&-0.017(36)&-5.3(2.2)&51.3(35.5)&0.00&2.09&56&\\
\hline\hline\\
\end{tabular}

